Synthetic observations using POLARIS: an application to simulations of massive prestellar cores

Young massive stars are usually found embedded in dense and massive molecular clumps which are known for being highly obscured and distant. During their formation process, the degree of deuteration can be used as a potential indicator of the very early formation stages. This is particularly effective when employing the abundance of H$_2$D$^+$. However, its low abundances and large distances make detections in massive sources hard to achieve. We present an application of the radiative transfer code POLARIS, with the goal to test the observability of the ortho-H$_2$D$^+$ transition $1_{10}$-$1_{11}$ (372.42 GHz) using simulations of high-mass collapsing cores that include deuteration chemistry. We analyzed an early and a late stage of the collapse of a 60 M$_{\odot}$ core, testing different source distances. For all cases, we generated synthetic single-dish and interferometric observations and studied the differences in both techniques. The column densities we derive are comparable to values reported for similar sources. These estimates depend on the extent over which they are averaged, and sources with compact emission they can be highly affected by beam dilution. Combined ALMA-ACA observations improve in signal-to-noise ratio and lead to better column density estimates as compared to ALMA alone. We confirm the feasibility to study ortho-H$_2$D$^+$ emission up to distances of 7 kpc. We provide a proof-of-concept of our framework for synthetic observations and highlight its importance when comparing numerical simulations with real observations. This work also proves how relevant it is to combine single-dish and interferometric measurements to derive appropriate source column densities.

==> _config.yml <==
title: Author support for ASTR journal
description: LaTeX related material for the manuscript preparation
show_downloads: true
theme: jekyll-theme-slate
